Sofically presented dynamical systems

Systems obtained by quotienting a subshift of finite type (SFT) by another SFT are called finitely presented in the literature. Analogously, if a sofic shift is quotiented by a sofic equivalence relation, we call the resulting system sofically presented. Generalizing an observation of Fried, for all discrete countable monoids M, we show that M-subshift/SFT systems are precisely the expansive dynamical M-systems, where S_1/S_2 denotes the class of systems obtained by quotienting subshifts in S_1 by (relative) subshifts in S_2. We show that for all finitely generated infinite monoids M, M-SFT \subsetneq M-sofic \subsetneq M-SFT/SFT = M-sofic/SFT \subsetneq M-SFT/sofic = M-sofic/sofic, and that Ma\~n\'e's theorem about the dimension of expansive systems characterizes the virtually cyclic groups. In the case of one-dimensional actions, Ma\~ne's theorem generalizes to sofically presented systems, which also have finite topological dimension. The basis of this is the construction of an explicit metric for a sofically presented system. We show that any finite connected simplicial complex is a connected component of a finitely presented system, and prove that conjugacy of one-dimensional sofically presented dynamical systems is undecidable. A key idea is the introduction of so-called automatic spaces. We also study the automorphism groups and periodic points of sofically presented systems. We also perform two case studies. First, in the context of $\beta$-shifts, we define the $\beta$-kernel -- the least subshift relation that identifies $1$ with its orbit. We give a classification of the $\beta$-shift/$\beta$-kernel pair as a function of $\beta$. Second, we revisit the classical study of toral automorphisms in our framework, and in particular for the classical "golden mean" toral automorphism we explicitly compute the kernel of the standard presentation.

==> multiplicationtableoutput.txt <==
L ○ L = L
L ○ R = LR
L ○ RR = LR
L ○ LR = LR
R ○ L = LR
R ○ R = RR
R ○ RR = RR
R ○ LR = LR
RR ○ L = LR
RR ○ R = RR
RR ○ RR = RR
RR ○ LR = LR
LR ○ L = LR
LR ○ R = LR
LR ○ RR = LR
LR ○ LR = LR

*   |   L   R   RR  LR
----+-----------------
L   |   L   LR  LR  LR
R   |   LR  RR  RR  LR
RR  |   LR  RR  RR  LR
LR  |   LR  LR  LR  LR
